X-ray performance of critical-angle transmission grating prototypes for the Arcus mission

Arcus is a proposed soft x-ray grating spectrometer Explorer. It aims to explore cosmic feedback by mapping hot gases within and between galaxies and galaxy clusters and characterizing jets and winds from supermassive black holes, and to investigate the dynamics of protoplanetary discs and stellar accretion. Arcus features 12 m-focal-length grazing-incidence silicon pore optics (SPO) developed for the Athena mission. Critical-angle transmission (CAT) gratings efficiently disperse high diffraction orders onto CCDs. We report new and improved x-ray performance results for Arcus-like CAT gratings, including record resolving power for two co-aligned CAT gratings. Multiple Arcus prototype grating facets were illuminated by an SPO at the PANTER facility. The facets consist of $32\times32.5$ mm$^2$ patterned silicon membranes, bonded to metal frames. The bonding angle is adjusted according to the measured average tilt angle of the grating bars in the membrane. Two simultaneously illuminated facets show minor broadening of the Al-K$_{\alpha}$ doublet in 18$^{\rm th}$ and 21$^{\rm st}$ orders with a best fit record effective resolving power of $R_G \approx 1.3^{+\infty}_{-0.5}\times10^4$ ($3\sigma$), about 3-4 times the Arcus requirement. We measured the diffraction efficiency of quasi-fully illuminated gratings at O-K wavelengths in orders 4-7 in an Arcus-like configuration and compare results with synchrotron spot measurements. After corrections for geometrical effects and bremsstrahlung continuum we find agreement between full and spot illumination at the two different facilities, as well as with the models used for Arcus effective area predictions. We find that these flight-like gratings meet diffraction efficiency and greatly exceed resolving power Arcus requirements.

==> readme.txt <==
For Fig. 2, please center (a) and (b) vertically relative to each other.  Thank you!
